Static Race Detection for RTOS Applications

We present a static analysis technique for detecting data races in Real-Time Operating System (RTOS) applications. These applications are often employed in safety-critical tasks and the presence of races may lead to erroneous behaviour with serious consequences. Analyzing these applications is challenging due to the variety of non-standard synchronization mechanisms they use. We propose a technique based on the notion of an "occurs-in-between" relation between statements. This notion enables us to capture the interplay of various synchronization mechanisms. We use a pre-analysis and a small set of not-occurs-in-between patterns to detect whether two statements may race with each other. Our experimental evaluation shows that the technique is efficient and effective in identifying races with high precision.

==> occur-in-between.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{occur-in-between.pdf}%
\end{picture}%
\setlength{\unitlength}{2693sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8494,8008)(1034,-7840)
\put(6776,-826){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(7651,-818){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\noibsymb$}%
}}}}
\put(8776,-830){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$(p_2,q_2)$}%
}}}}
\put(6616,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$p_1 > q_2$.}%
}}}}
\put(6526,-830){\makebox(0,0)[rb]{\smash{{\SetFigFont{8}{9.6}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$(p_1,q_1)$}%
}}}}
\put(8056,-826){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(6616,-1951){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}No task with max prio $\geq p_1$ suspends $A$.}%
}}}}
\put(1049,-830){\makebox(0,0)[rb]{\smash{{\SetFigFont{8}{9.6}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$(p_1,q_1)$}%
}}}}
\put(1306,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}No task with max prio $\geq p_1$ resumes $B$.}%
}}}}
\put(1306,-4606){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}Sched suspended or no task with prio $\geq p_1$ resets flag.}%
}}}}
\put(1049,-3665){\makebox(0,0)[rb]{\smash{{\SetFigFont{8}{9.6}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$(p_1,q_1)$}%
}}}}
\put(1306,-4786){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}No block before $s_1$ or no other task resets flag.}%
}}}}
\put(4546,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$(p_2,q_2)$}%
}}}}
\put(1466,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(2836,-3653){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\noibsymb$}%
}}}}
\put(1306,-4966){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$q_1 < p_2$}%
}}}}
\put(3241,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(6711,-4111){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\unlock(l);}%
}}}}
\put(8076,-3652){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\noibsymb$}%
}}}}
\put(8346,-3185){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\lock(l);}%
}}}}
\put(6696,-3185){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\lock(l);}%
}}}}
\put(8346,-4110){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\unlock(l);}%
}}}}
\put(8356,-3660){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(6726,-3660){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(6752,-7091){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\resumesched}%
}}}}
\put(6737,-6165){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\suspendsched;}%
}}}}
\put(6747,-6640){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(8117,-6632){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\noibsymb$}%
}}}}
\put(8387,-6640){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(1471,-7112){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\enable;}%
}}}}
\put(2836,-6653){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\noibsymb$}%
}}}}
\put(1486,-6661){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(3147,-6640){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(1456,-6186){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\disable;}%
}}}}
\put(1471,-1277){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\resume(B);}%
}}}}
\put(1456,-351){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\suspend$(B)$;}%
}}}}
\put(1466,-826){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(1306,-1956){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}No block before $s_1$ or no other task resumes $B$.}%
}}}}
\put(2836,-818){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\noibsymb$}%
}}}}
\put(3140,-826){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\end{picture}%


==> oib-considerations.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{oib-considerations.pdf}%
\end{picture}%
\setlength{\unitlength}{2279sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4133,1459)(8184,-1760)
\put(8221,-1091){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(9076,-1106){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\end{picture}%


==> race-def-motivation.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{race-def-motivation.pdf}%
\end{picture}%
\setlength{\unitlength}{2693sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2984,1512)(2254,-3248)
\end{picture}%


==> race-def.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{race-def.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10329,2812)(1479,-2603)
\put(3736, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{s_1,s_2}$}%
}}}}
\put(3736,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(4591,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(1626,-1456){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(1556, 39){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P$}%
}}}}
\put(6276, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$t_A$}%
}}}}
\put(7176, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$t_B$}%
}}}}
\put(10636, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$t_A$}%
}}}}
\put(11536, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,.56,.56}$t_B$}%
}}}}
\put(8221, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{s_1}$}%
}}}}
\put(8221,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_1$;}%
}}}}
\put(9076,-1226){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(2476,-1276){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$;}%
}}}}
\put(11606,-1696){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s_2$}%
}}}}
\end{picture}%

